Acoustic disguising: a unified framework for cloaking and holography

Cloaking and holography -- usually treated as distinct problems -- are two limits of a single operation that we call acoustic disguising, realized here using immersive boundary conditions on a closed surface. Driving the boundary with homogeneous Green's functions suppresses any incident field inside the enclosed volume and cloaks unknown objects broadband; driving it with scattering Green's functions synthesizes a holographic scatterer indistinguishable from a target for arbitrary illuminations. Combining the two, using heterogeneous Green's functions, replaces the scattering signature of one object with that of another, transforming its acoustic identity. We demonstrate the framework in three-dimensional FDTD simulations driven by impulsive Green's functions, complemented by data-driven Green's-function retrieval, establishing a direct route to real-time 3D acoustic cloaking, holography, cloning, and disguising.

==> data/polar_cross_impulsive_theta0.txt <==
phi		intensity
0.000000 1.000000
0.017453 0.998611
0.034907 0.994231
0.052360 0.987110
0.069813 0.977407
0.087266 0.965223
0.104720 0.950643
0.122173 0.933732
0.139626 0.914513
0.157080 0.893031
0.174533 0.869432
0.191986 0.843972
0.209440 0.816908
0.226893 0.788515
0.244346 0.759035
0.261799 0.728592
0.279253 0.697333
0.296706 0.665393
0.314159 0.632936
0.331613 0.600161
0.349066 0.567303
0.366519 0.534594
0.383972 0.502297
0.401426 0.470520
0.418879 0.439435
0.436332 0.409194
0.453786 0.379914
0.471239 0.351682
0.488692 0.324595
0.506145 0.298694
0.523599 0.274041
0.541052 0.250707
0.558505 0.228773
0.575959 0.208300
0.593412 0.189445
0.610865 0.172171
0.628319 0.156399
0.645772 0.142106
0.663225 0.129249
0.680678 0.117829
0.698132 0.107781
0.715585 0.099080
0.733038 0.091668
0.750492 0.085471
0.767945 0.080424
0.785398 0.076469
0.802851 0.073519
0.820305 0.071491
0.837758 0.070313
0.855211 0.069912
0.872665 0.070203
0.890118 0.071109
0.907571 0.072562
0.925025 0.074473
0.942478 0.076786
0.959931 0.079433
0.977384 0.082357
0.994838 0.085505
1.012290 0.088812
1.029740 0.092215
1.047200 0.095692
1.064650 0.099214
1.082100 0.102756
1.099560 0.106299
1.117010 0.109828
1.134460 0.113329
1.151920 0.116770
1.169370 0.120138
1.186820 0.123449
1.204280 0.126724
1.221730 0.129961
1.239180 0.133159
1.256640 0.136321
1.274090 0.139438
1.291540 0.142502
1.309000 0.145524
1.326450 0.148529
1.343900 0.151533
1.361360 0.154536
1.378810 0.157537
1.396260 0.160520
1.413720 0.163476
1.431170 0.166391
1.448620 0.169254
1.466080 0.172054
1.483530 0.174776
1.500980 0.177390
1.518440 0.179865
1.535890 0.182210
1.553340 0.184422
1.570800 0.186488
1.588250 0.188390
1.605700 0.190097
1.623160 0.191575
1.640610 0.192795
1.658060 0.193736
1.675520 0.194412
1.692970 0.194841
1.710420 0.195032
1.727880 0.194989
1.745330 0.194722
1.762780 0.194237
1.780240 0.193548
1.797690 0.192668
1.815140 0.191616
1.832600 0.190414
1.850050 0.189073
1.867500 0.187610
1.884960 0.186047
1.902410 0.184416
1.919860 0.182743
1.937320 0.181053
1.954770 0.179396
1.972220 0.177783
1.989680 0.176239
2.007130 0.174804
2.024580 0.173504
2.042040 0.172382
2.059490 0.171460
2.076940 0.170758
2.094400 0.170300
2.111850 0.170117
2.129300 0.170230
2.146750 0.170656
2.164210 0.171413
2.181660 0.172525
2.199110 0.174003
2.216570 0.175864
2.234020 0.178134
2.251470 0.180844
2.268930 0.184002
2.286380 0.187616
2.303830 0.191684
2.321290 0.196184
2.338740 0.201103
2.356190 0.206434
2.373650 0.212188
2.391100 0.218400
2.408550 0.225097
2.426010 0.232368
2.443460 0.240197
2.460910 0.248536
2.478370 0.257355
2.495820 0.266633
2.513270 0.276357
2.530730 0.286549
2.548180 0.297214
2.565630 0.308364
2.583090 0.319996
2.600540 0.332089
2.617990 0.344637
2.635450 0.357629
2.652900 0.371055
2.670350 0.384868
2.687810 0.399026
2.705260 0.413479
2.722710 0.428181
2.740170 0.443095
2.757620 0.458187
2.775070 0.473426
2.792530 0.488761
2.809980 0.504116
2.827430 0.519417
2.844890 0.534612
2.862340 0.549669
2.879790 0.564482
2.897250 0.578964
2.914700 0.593005
2.932150 0.606497
2.949610 0.619314
2.967060 0.631315
2.984510 0.642252
3.001970 0.651882
3.019420 0.660440
3.036870 0.667994
3.054330 0.674549
3.071780 0.680080
3.089230 0.684536
3.106690 0.687857
3.124140 0.689972
3.141590 0.690875
3.159050 0.690573
3.176500 0.689047
3.193950 0.686199
3.211410 0.681893
3.228860 0.676175
3.246310 0.669193
3.263770 0.661059
3.281220 0.651886
3.298670 0.641783
3.316130 0.630812
3.333580 0.618950
3.351030 0.606178
3.368490 0.592693
3.385940 0.578674
3.403390 0.564249
3.420850 0.549537
3.438300 0.534606
3.455750 0.519491
3.473210 0.504217
3.490660 0.488845
3.508110 0.473451
3.525570 0.458129
3.543020 0.442964
3.560470 0.428049
3.577920 0.413405
3.595380 0.399027
3.612830 0.384936
3.630280 0.371157
3.647740 0.357720
3.665190 0.344679
3.682640 0.332076
3.700100 0.319957
3.717550 0.308322
3.735000 0.297178
3.752460 0.286532
3.769910 0.276363
3.787360 0.266662
3.804820 0.257439
3.822270 0.248707
3.839720 0.240461
3.857180 0.232708
3.874630 0.225453
3.892080 0.218683
3.909540 0.212403
3.926990 0.206599
3.944440 0.201271
3.961900 0.196408
3.979350 0.191990
3.996800 0.188018
4.014260 0.184473
4.031710 0.181348
4.049160 0.178635
4.066620 0.176325
4.084070 0.174411
4.101520 0.172882
4.118980 0.171708
4.136430 0.170868
4.153880 0.170369
4.171340 0.170212
4.188790 0.170378
4.206240 0.170842
4.223700 0.171573
4.241150 0.172523
4.258600 0.173645
4.276060 0.174911
4.293510 0.176318
4.310960 0.177851
4.328420 0.179472
4.345870 0.181153
4.363320 0.182866
4.380780 0.184585
4.398230 0.186278
4.415680 0.187911
4.433140 0.189448
4.450590 0.190856
4.468040 0.192086
4.485500 0.193105
4.502950 0.193932
4.520400 0.194578
4.537860 0.195040
4.555310 0.195306
4.572760 0.195360
4.590220 0.195171
4.607670 0.194702
4.625120 0.193945
4.642580 0.192923
4.660030 0.191661
4.677480 0.190181
4.694940 0.188509
4.712390 0.186654
4.729840 0.184608
4.747300 0.182380
4.764750 0.179988
4.782200 0.177462
4.799660 0.174838
4.817110 0.172146
4.834560 0.169420
4.852020 0.166661
4.869470 0.163867
4.886920 0.161033
4.904380 0.158149
4.921830 0.155217
4.939280 0.152245
4.956740 0.149245
4.974190 0.146227
4.991640 0.143191
5.009090 0.140138
5.026550 0.137049
5.044000 0.133890
5.061450 0.130668
5.078910 0.127411
5.096360 0.124127
5.113810 0.120814
5.131270 0.117470
5.148720 0.114087
5.166170 0.110631
5.183630 0.107097
5.201080 0.103512
5.218530 0.099924
5.235990 0.096358
5.253440 0.092827
5.270890 0.089360
5.288350 0.086003
5.305800 0.082813
5.323250 0.079833
5.340710 0.077128
5.358160 0.074769
5.375610 0.072806
5.393070 0.071317
5.410520 0.070369
5.427970 0.070036
5.445430 0.070390
5.462880 0.071514
5.480330 0.073485
5.497790 0.076384
5.515240 0.080295
5.532690 0.085260
5.550150 0.091373
5.567600 0.098715
5.585050 0.107351
5.602510 0.117345
5.619960 0.128770
5.637410 0.141647
5.654870 0.155988
5.672320 0.171808
5.689770 0.189112
5.707230 0.207901
5.724680 0.228146
5.742130 0.249916
5.759590 0.273126
5.777040 0.297726
5.794490 0.323641
5.811950 0.350783
5.829400 0.379071
5.846850 0.408425
5.864310 0.438733
5.881760 0.469904
5.899210 0.501768
5.916670 0.534148
5.934120 0.566839
5.951570 0.599587
5.969030 0.632169
5.986480 0.664491
6.003930 0.696426
6.021390 0.727799
6.038840 0.758444
6.056290 0.788177
6.073750 0.816816
6.091200 0.844147
6.108650 0.869975
6.126110 0.894061
6.143560 0.916125
6.161010 0.935783
6.178470 0.952757
6.195920 0.966987
6.213370 0.978659
6.230830 0.987832
6.248280 0.994486
6.265730 0.998572
6.283190 1.000000


==> data/polar_cross_mdd_theta0.txt <==
phi		intensity
0.000000 0.994684
0.017453 0.987735
0.034907 0.977719
0.052360 0.964951
0.069813 0.949628
0.087266 0.931890
0.104720 0.911856
0.122173 0.889633
0.139626 0.865287
0.157080 0.838914
0.174533 0.810705
0.191986 0.780965
0.209440 0.749988
0.226893 0.718089
0.244346 0.685549
0.261799 0.652528
0.279253 0.619225
0.296706 0.585812
0.314159 0.552479
0.331613 0.519436
0.349066 0.486914
0.366519 0.455150
0.383972 0.424383
0.401426 0.394668
0.418879 0.366104
0.436332 0.338787
0.453786 0.312778
0.471239 0.288106
0.488692 0.264811
0.506145 0.242879
0.523599 0.222322
0.541052 0.203168
0.558505 0.185463
0.575959 0.169235
0.593412 0.154618
0.610865 0.141555
0.628319 0.129942
0.645772 0.119735
0.663225 0.110863
0.680678 0.103300
0.698132 0.096945
0.715585 0.091750
0.733038 0.087620
0.750492 0.084456
0.767945 0.082175
0.785398 0.080696
0.802851 0.079914
0.820305 0.079747
0.837758 0.080125
0.855211 0.080985
0.872665 0.082250
0.890118 0.083857
0.907571 0.085749
0.925025 0.087852
0.942478 0.090123
0.959931 0.092514
0.977384 0.094995
0.994838 0.097536
1.012290 0.100095
1.029740 0.102637
1.047200 0.105160
1.064650 0.107655
1.082100 0.110117
1.099560 0.112543
1.117010 0.114928
1.134460 0.117272
1.151920 0.119552
1.169370 0.121765
1.186820 0.123929
1.204280 0.126058
1.221730 0.128152
1.239180 0.130208
1.256640 0.132228
1.274090 0.134198
1.291540 0.136105
1.309000 0.137958
1.326450 0.139787
1.343900 0.141613
1.361360 0.143440
1.378810 0.145269
1.396260 0.147093
1.413720 0.148900
1.431170 0.150681
1.448620 0.152430
1.466080 0.154145
1.483530 0.155821
1.500980 0.157432
1.518440 0.158960
1.535890 0.160420
1.553340 0.161818
1.570800 0.163150
1.588250 0.164406
1.605700 0.165560
1.623160 0.166584
1.640610 0.167455
1.658060 0.168148
1.675520 0.168681
1.692970 0.169073
1.710420 0.169326
1.727880 0.169444
1.745330 0.169431
1.762780 0.169284
1.780240 0.169004
1.797690 0.168598
1.815140 0.168073
1.832600 0.167439
1.850050 0.166691
1.867500 0.165829
1.884960 0.164874
1.902410 0.163846
1.919860 0.162766
1.937320 0.161644
1.954770 0.160521
1.972220 0.159399
1.989680 0.158298
2.007130 0.157252
2.024580 0.156284
2.042040 0.155433
2.059490 0.154715
2.076940 0.154133
2.094400 0.153716
2.111850 0.153510
2.129300 0.153538
2.146750 0.153821
2.164210 0.154384
2.181660 0.155259
2.199110 0.156465
2.216570 0.158028
2.234020 0.159983
2.251470 0.162365
2.268930 0.165188
2.286380 0.168460
2.303830 0.172184
2.321290 0.176338
2.338740 0.180907
2.356190 0.185879
2.373650 0.191264
2.391100 0.197088
2.408550 0.203369
2.426010 0.210186
2.443460 0.217520
2.460910 0.225323
2.478370 0.233567
2.495820 0.242227
2.513270 0.251289
2.530730 0.260773
2.548180 0.270688
2.565630 0.281046
2.583090 0.291856
2.600540 0.303108
2.617990 0.314806
2.635450 0.326950
2.652900 0.339537
2.670350 0.352545
2.687810 0.365950
2.705260 0.379724
2.722710 0.393842
2.740170 0.408284
2.757620 0.423033
2.775070 0.438069
2.792530 0.453356
2.809980 0.468835
2.827430 0.484438
2.844890 0.500120
2.862340 0.515850
2.879790 0.531525
2.897250 0.547058
2.914700 0.562335
2.932150 0.577244
2.949610 0.591655
2.967060 0.605415
2.984510 0.618277
3.001970 0.629993
3.019420 0.640742
3.036870 0.650547
3.054330 0.659374
3.071780 0.667168
3.089230 0.673846
3.106690 0.679324
3.124140 0.683506
3.141590 0.686368
3.159050 0.687906
3.176500 0.688088
3.193950 0.686797
3.211410 0.683890
3.228860 0.679400
3.246310 0.673478
3.263770 0.666231
3.281220 0.657764
3.298670 0.648183
3.316130 0.637556
3.333580 0.625866
3.351030 0.613105
3.368490 0.599481
3.385940 0.585182
3.403390 0.570343
3.420850 0.555091
3.438300 0.539503
3.455750 0.523632
3.473210 0.507516
3.490660 0.491228
3.508110 0.474852
3.525570 0.458482
3.543020 0.442208
3.560470 0.426132
3.577920 0.410275
3.595380 0.394636
3.612830 0.379239
3.630280 0.364113
3.647740 0.349289
3.665190 0.334822
3.682640 0.320752
3.700100 0.307126
3.717550 0.293947
3.735000 0.281227
3.752460 0.268985
3.769910 0.257207
3.787360 0.245891
3.804820 0.235059
3.822270 0.224731
3.839720 0.214916
3.857180 0.205631
3.874630 0.196899
3.892080 0.188716
3.909540 0.181111
3.926990 0.174080
3.944440 0.167630
3.961900 0.161764
3.979350 0.156478
3.996800 0.151780
4.014260 0.147662
4.031710 0.144124
4.049160 0.141163
4.066620 0.138768
4.084070 0.136931
4.101520 0.135637
4.118980 0.134864
4.136430 0.134584
4.153880 0.134793
4.171340 0.135475
4.188790 0.136605
4.206240 0.138142
4.223700 0.140048
4.241150 0.142267
4.258600 0.144739
4.276060 0.147430
4.293510 0.150322
4.310960 0.153385
4.328420 0.156570
4.345870 0.159845
4.363320 0.163162
4.380780 0.166499
4.398230 0.169815
4.415680 0.173066
4.433140 0.176216
4.450590 0.179223
4.468040 0.182031
4.485500 0.184607
4.502950 0.186969
4.520400 0.189131
4.537860 0.191085
4.555310 0.192821
4.572760 0.194321
4.590220 0.195549
4.607670 0.196464
4.625120 0.197058
4.642580 0.197356
4.660030 0.197385
4.677480 0.197166
4.694940 0.196730
4.712390 0.196081
4.729840 0.195213
4.747300 0.194129
4.764750 0.192851
4.782200 0.191415
4.799660 0.189864
4.817110 0.188233
4.834560 0.186562
4.852020 0.184853
4.869470 0.183106
4.886920 0.181318
4.904380 0.179478
4.921830 0.177590
4.939280 0.175671
4.956740 0.173738
4.974190 0.171809
4.991640 0.169891
5.009090 0.167989
5.026550 0.166087
5.044000 0.164142
5.061450 0.162178
5.078910 0.160230
5.096360 0.158311
5.113810 0.156426
5.131270 0.154568
5.148720 0.152726
5.166170 0.150853
5.183630 0.148935
5.201080 0.147004
5.218530 0.145103
5.235990 0.143255
5.253440 0.141467
5.270890 0.139760
5.288350 0.138175
5.305800 0.136765
5.323250 0.135561
5.340710 0.134628
5.358160 0.134026
5.375610 0.133797
5.393070 0.134010
5.410520 0.134726
5.427970 0.136008
5.445430 0.137918
5.462880 0.140529
5.480330 0.143914
5.497790 0.148145
5.515240 0.153305
5.532690 0.159430
5.550150 0.166618
5.567600 0.174949
5.585050 0.184500
5.602510 0.195343
5.619960 0.207564
5.637410 0.221173
5.654870 0.236179
5.672320 0.252580
5.689770 0.270366
5.707230 0.289512
5.724680 0.309957
5.742130 0.331745
5.759590 0.354756
5.777040 0.378929
5.794490 0.404169
5.811950 0.430371
5.829400 0.457454
5.846850 0.485358
5.864310 0.514001
5.881760 0.543326
5.899210 0.573196
5.916670 0.603465
5.934120 0.633958
5.951570 0.664464
5.969030 0.694788
5.986480 0.724805
6.003930 0.754368
6.021390 0.783287
6.038840 0.811372
6.056290 0.838410
6.073750 0.864176
6.091200 0.888419
6.108650 0.910915
6.126110 0.931432
6.143560 0.949683
6.161010 0.965278
6.178470 0.977924
6.195920 0.987563
6.213370 0.994415
6.230830 0.998558
6.248280 1.000000
6.265730 0.998729
6.283190 0.994684


==> data/polar_cross_truth_theta0.txt <==
phi		intensity
0.000000 1.000000
0.017453 0.998495
0.034907 0.993768
0.052360 0.986097
0.069813 0.975659
0.087266 0.962563
0.104720 0.946904
0.122173 0.928754
0.139626 0.908142
0.157080 0.885123
0.174533 0.859860
0.191986 0.832634
0.209440 0.803727
0.226893 0.773438
0.244346 0.742033
0.261799 0.709648
0.279253 0.676454
0.296706 0.642602
0.314159 0.608275
0.331613 0.573691
0.349066 0.539108
0.366519 0.504776
0.383972 0.470980
0.401426 0.437838
0.418879 0.405537
0.436332 0.374240
0.453786 0.344076
0.471239 0.315139
0.488692 0.287539
0.506145 0.261319
0.523599 0.236543
0.541052 0.213284
0.558505 0.191615
0.575959 0.171595
0.593412 0.153383
0.610865 0.136928
0.628319 0.122138
0.645772 0.108980
0.663225 0.097396
0.680678 0.087377
0.698132 0.078840
0.715585 0.071750
0.733038 0.066029
0.750492 0.061582
0.767945 0.058325
0.785398 0.056180
0.802851 0.055041
0.820305 0.054808
0.837758 0.055392
0.855211 0.056702
0.872665 0.058638
0.890118 0.061109
0.907571 0.064033
0.925025 0.067310
0.942478 0.070870
0.959931 0.074639
0.977384 0.078559
0.994838 0.082575
1.012290 0.086615
1.029740 0.090619
1.047200 0.094564
1.064650 0.098424
1.082100 0.102180
1.099560 0.105819
1.117010 0.109335
1.134460 0.112720
1.151920 0.115952
1.169370 0.119020
1.186820 0.121960
1.204280 0.124797
1.221730 0.127541
1.239180 0.130201
1.256640 0.132789
1.274090 0.135304
1.291540 0.137747
1.309000 0.140136
1.326450 0.142496
1.343900 0.144849
1.361360 0.147201
1.378810 0.149550
1.396260 0.151888
1.413720 0.154200
1.431170 0.156477
1.448620 0.158704
1.466080 0.160871
1.483530 0.162958
1.500980 0.164935
1.518440 0.166772
1.535890 0.168470
1.553340 0.170024
1.570800 0.171418
1.588250 0.172631
1.605700 0.173634
1.623160 0.174394
1.640610 0.174887
1.658060 0.175088
1.675520 0.175013
1.692970 0.174679
1.710420 0.174097
1.727880 0.173273
1.745330 0.172222
1.762780 0.170952
1.780240 0.169478
1.797690 0.167820
1.815140 0.165999
1.832600 0.164039
1.850050 0.161958
1.867500 0.159776
1.884960 0.157516
1.902410 0.155209
1.919860 0.152882
1.937320 0.150559
1.954770 0.148292
1.972220 0.146085
1.989680 0.143963
2.007130 0.141956
2.024580 0.140085
2.042040 0.138379
2.059490 0.136856
2.076940 0.135523
2.094400 0.134396
2.111850 0.133495
2.129300 0.132828
2.146750 0.132404
2.164210 0.132230
2.181660 0.132316
2.199110 0.132666
2.216570 0.133284
2.234020 0.134190
2.251470 0.135407
2.268930 0.136939
2.286380 0.138786
2.303830 0.140951
2.321290 0.143422
2.338740 0.146201
2.356190 0.149290
2.373650 0.152709
2.391100 0.156501
2.408550 0.160690
2.426010 0.165366
2.443460 0.170530
2.460910 0.176175
2.478370 0.182300
2.495820 0.188915
2.513270 0.196033
2.530730 0.203696
2.548180 0.211929
2.565630 0.220761
2.583090 0.230212
2.600540 0.240284
2.617990 0.250994
2.635450 0.262352
2.652900 0.274372
2.670350 0.287014
2.687810 0.300244
2.705260 0.314024
2.722710 0.328313
2.740170 0.343071
2.757620 0.358265
2.775070 0.373853
2.792530 0.389776
2.809980 0.405945
2.827430 0.422261
2.844890 0.438656
2.862340 0.455072
2.879790 0.471378
2.897250 0.487464
2.914700 0.503189
2.932150 0.518416
2.949610 0.532990
2.967060 0.546732
2.984510 0.559353
3.001970 0.570559
3.019420 0.580586
3.036870 0.589482
3.054330 0.597225
3.071780 0.603768
3.089230 0.609034
3.106690 0.612949
3.124140 0.615420
3.141590 0.616445
3.159050 0.616038
3.176500 0.614186
3.193950 0.610783
3.211410 0.605683
3.228860 0.598949
3.246310 0.590767
3.263770 0.581276
3.281220 0.570614
3.298670 0.558918
3.316130 0.546280
3.333580 0.532701
3.351030 0.518182
3.368490 0.502961
3.385940 0.487256
3.403390 0.471223
3.420850 0.455010
3.438300 0.438712
3.455750 0.422391
3.473210 0.406099
3.490660 0.389915
3.508110 0.373931
3.525570 0.358251
3.543020 0.342969
3.560470 0.328196
3.577920 0.313954
3.595380 0.300232
3.612830 0.287053
3.630280 0.274436
3.647740 0.262401
3.665190 0.250984
3.682640 0.240213
3.700100 0.230108
3.717550 0.220644
3.735000 0.211806
3.752460 0.203584
3.769910 0.195933
3.787360 0.188824
3.804820 0.182243
3.822270 0.176175
3.839720 0.170590
3.857180 0.165473
3.874630 0.160808
3.892080 0.156562
3.909540 0.152722
3.926990 0.149262
3.944440 0.146173
3.961900 0.143436
3.979350 0.141024
3.996800 0.138933
4.014260 0.137141
4.031710 0.135642
4.049160 0.134428
4.066620 0.133495
4.084070 0.132842
4.101520 0.132464
4.118980 0.132341
4.136430 0.132458
4.153880 0.132832
4.171340 0.133471
4.188790 0.134366
4.206240 0.135503
4.223700 0.136863
4.241150 0.138416
4.258600 0.140127
4.276060 0.141979
4.293510 0.143969
4.310960 0.146087
4.328420 0.148302
4.345870 0.150591
4.363320 0.152932
4.380780 0.155300
4.398230 0.157662
4.415680 0.159986
4.433140 0.162236
4.450590 0.164378
4.468040 0.166365
4.485500 0.168165
4.502950 0.169786
4.520400 0.171230
4.537860 0.172488
4.555310 0.173546
4.572760 0.174382
4.590220 0.174970
4.607670 0.175270
4.625120 0.175273
4.642580 0.174999
4.660030 0.174469
4.677480 0.173700
4.694940 0.172719
4.712390 0.171535
4.729840 0.170145
4.747300 0.168559
4.764750 0.166798
4.782200 0.164892
4.799660 0.162878
4.817110 0.160790
4.834560 0.158663
4.852020 0.156499
4.869470 0.154300
4.886920 0.152065
4.904380 0.149785
4.921830 0.147464
4.939280 0.145108
4.956740 0.142728
4.974190 0.140327
4.991640 0.137904
5.009090 0.135450
5.026550 0.132943
5.044000 0.130340
5.061450 0.127644
5.078910 0.124871
5.096360 0.122018
5.113810 0.119075
5.131270 0.116031
5.148720 0.112865
5.166170 0.109536
5.183630 0.106029
5.201080 0.102366
5.218530 0.098585
5.235990 0.094705
5.253440 0.090734
5.270890 0.086697
5.288350 0.082637
5.305800 0.078613
5.323250 0.074670
5.340710 0.070878
5.358160 0.067312
5.375610 0.064032
5.393070 0.061117
5.410520 0.058650
5.427970 0.056717
5.445430 0.055408
5.462880 0.054821
5.480330 0.055047
5.497790 0.056188
5.515240 0.058347
5.532690 0.061579
5.550150 0.066000
5.567600 0.071705
5.585050 0.078780
5.602510 0.087305
5.619960 0.097376
5.637410 0.109022
5.654870 0.122270
5.672320 0.137146
5.689770 0.153668
5.707230 0.171847
5.724680 0.191662
5.742130 0.213201
5.759590 0.236369
5.777040 0.261117
5.794490 0.287365
5.811950 0.315025
5.829400 0.344013
5.846850 0.374247
5.864310 0.405603
5.881760 0.437980
5.899210 0.471197
5.916670 0.505060
5.934120 0.539347
5.951570 0.573786
5.969030 0.608134
5.986480 0.642285
6.003930 0.676094
6.021390 0.709369
6.038840 0.741924
6.056290 0.773559
6.073750 0.804071
6.091200 0.833224
6.108650 0.860803
6.126110 0.886549
6.143560 0.910155
6.161010 0.931201
6.178470 0.949382
6.195920 0.964627
6.213370 0.977137
6.230830 0.986968
6.248280 0.994099
6.265730 0.998477
6.283190 1.000000


==> data/polar_cube_impulsive_theta0.txt <==
phi		intensity
0.000000 1.000000
0.017453 0.998987
0.034907 0.995830
0.052360 0.990680
0.069813 0.983639
0.087266 0.974776
0.104720 0.964148
0.122173 0.951777
0.139626 0.937640
0.157080 0.921728
0.174533 0.904117
0.191986 0.884968
0.209440 0.864454
0.226893 0.842768
0.244346 0.820091
0.261799 0.796467
0.279253 0.771947
0.296706 0.746584
0.314159 0.720466
0.331613 0.693722
0.349066 0.666526
0.366519 0.639052
0.383972 0.611512
0.401426 0.583984
0.418879 0.556600
0.436332 0.529477
0.453786 0.502714
0.471239 0.476377
0.488692 0.450538
0.506145 0.425231
0.523599 0.400526
0.541052 0.376511
0.558505 0.353293
0.575959 0.330980
0.593412 0.309758
0.610865 0.289628
0.628319 0.270551
0.645772 0.252537
0.663225 0.235592
0.680678 0.219754
0.698132 0.205019
0.715585 0.191394
0.733038 0.178888
0.750492 0.167481
0.767945 0.157159
0.785398 0.147921
0.802851 0.139737
0.820305 0.132570
0.837758 0.126390
0.855211 0.121164
0.872665 0.116844
0.890118 0.113389
0.907571 0.110754
0.925025 0.108889
0.942478 0.107760
0.959931 0.107306
0.977384 0.107473
0.994838 0.108200
1.012290 0.109423
1.029740 0.111080
1.047200 0.113134
1.064650 0.115539
1.082100 0.118250
1.099560 0.121214
1.117010 0.124379
1.134460 0.127698
1.151920 0.131121
1.169370 0.134617
1.186820 0.138137
1.204280 0.141655
1.221730 0.145132
1.239180 0.148531
1.256640 0.151815
1.274090 0.154953
1.291540 0.157910
1.309000 0.160661
1.326450 0.163198
1.343900 0.165507
1.361360 0.167573
1.378810 0.169381
1.396260 0.170920
1.413720 0.172165
1.431170 0.173105
1.448620 0.173735
1.466080 0.174053
1.483530 0.174054
1.500980 0.173740
1.518440 0.173109
1.535890 0.172176
1.553340 0.170955
1.570800 0.169461
1.588250 0.167705
1.605700 0.165701
1.623160 0.163453
1.640610 0.160967
1.658060 0.158261
1.675520 0.155364
1.692970 0.152313
1.710420 0.149142
1.727880 0.145883
1.745330 0.142568
1.762780 0.139221
1.780240 0.135875
1.797690 0.132567
1.815140 0.129332
1.832600 0.126212
1.850050 0.123236
1.867500 0.120443
1.884960 0.117869
1.902410 0.115557
1.919860 0.113543
1.937320 0.111871
1.954770 0.110578
1.972220 0.109694
1.989680 0.109247
2.007130 0.109278
2.024580 0.109810
2.042040 0.110883
2.059490 0.112526
2.076940 0.114775
2.094400 0.117644
2.111850 0.121140
2.129300 0.125277
2.146750 0.130063
2.164210 0.135507
2.181660 0.141627
2.199110 0.148416
2.216570 0.155884
2.234020 0.164043
2.251470 0.172906
2.268930 0.182467
2.286380 0.192727
2.303830 0.203667
2.321290 0.215226
2.338740 0.227356
2.356190 0.240016
2.373650 0.253196
2.391100 0.266909
2.408550 0.281175
2.426010 0.296093
2.443460 0.311612
2.460910 0.327618
2.478370 0.344035
2.495820 0.360805
2.513270 0.377880
2.530730 0.395262
2.548180 0.412933
2.565630 0.430891
2.583090 0.449100
2.600540 0.467510
2.617990 0.486090
2.635450 0.504810
2.652900 0.523633
2.670350 0.542500
2.687810 0.561341
2.705260 0.580091
2.722710 0.598693
2.740170 0.617106
2.757620 0.635302
2.775070 0.653258
2.792530 0.670936
2.809980 0.688264
2.827430 0.705183
2.844890 0.721672
2.862340 0.737728
2.879790 0.753267
2.897250 0.768221
2.914700 0.782504
2.932150 0.796031
2.949610 0.808704
2.967060 0.820403
2.984510 0.830902
3.001970 0.839974
3.019420 0.847922
3.036870 0.854865
3.054330 0.860850
3.071780 0.865891
3.089230 0.869962
3.106690 0.873019
3.124140 0.874999
3.141590 0.875903
3.159050 0.875726
3.176500 0.874436
3.193950 0.871921
3.211410 0.868030
3.228860 0.862786
3.246310 0.856311
3.263770 0.848696
3.281220 0.840037
3.298670 0.830415
3.316130 0.819859
3.333580 0.808299
3.351030 0.795669
3.368490 0.782145
3.385940 0.767886
3.403390 0.752998
3.420850 0.737580
3.438300 0.721669
3.455750 0.705261
3.473210 0.688346
3.490660 0.670962
3.508110 0.653180
3.525570 0.635090
3.543020 0.616777
3.560470 0.598344
3.577920 0.579799
3.595380 0.561129
3.612830 0.542354
3.630280 0.523502
3.647740 0.504623
3.665190 0.485796
3.682640 0.467096
3.700100 0.448613
3.717550 0.430369
3.735000 0.412393
3.752460 0.394718
3.769910 0.377346
3.787360 0.360293
3.804820 0.343594
3.822270 0.327290
3.839720 0.311406
3.857180 0.295984
3.874630 0.281064
3.892080 0.266666
3.909540 0.252843
3.926990 0.239601
3.944440 0.226950
3.961900 0.214902
3.979350 0.203464
3.996800 0.192658
4.014260 0.182488
4.031710 0.172970
4.049160 0.164112
4.066620 0.155921
4.084070 0.148407
4.101520 0.141575
4.118980 0.135428
4.136430 0.129953
4.153880 0.125156
4.171340 0.121031
4.188790 0.117566
4.206240 0.114742
4.223700 0.112537
4.241150 0.110917
4.258600 0.109851
4.276060 0.109314
4.293510 0.109282
4.310960 0.109732
4.328420 0.110621
4.345870 0.111925
4.363320 0.113597
4.380780 0.115613
4.398230 0.117931
4.415680 0.120512
4.433140 0.123310
4.450590 0.126287
4.468040 0.129396
4.485500 0.132603
4.502950 0.135879
4.520400 0.139201
4.537860 0.142537
4.555310 0.145853
4.572760 0.149116
4.590220 0.152286
4.607670 0.155325
4.625120 0.158201
4.642580 0.160892
4.660030 0.163383
4.677480 0.165660
4.694940 0.167713
4.712390 0.169520
4.729840 0.171054
4.747300 0.172296
4.764750 0.173237
4.782200 0.173875
4.799660 0.174214
4.817110 0.174267
4.834560 0.174040
4.852020 0.173523
4.869470 0.172708
4.886920 0.171588
4.904380 0.170161
4.921830 0.168435
4.939280 0.166425
4.956740 0.164152
4.974190 0.161638
4.991640 0.158901
5.009090 0.155966
5.026550 0.152854
5.044000 0.149571
5.061450 0.146160
5.078910 0.142669
5.096360 0.139137
5.113810 0.135605
5.131270 0.132113
5.148720 0.128692
5.166170 0.125363
5.183630 0.122159
5.201080 0.119133
5.218530 0.116351
5.235990 0.113858
5.253440 0.111707
5.270890 0.109951
5.288350 0.108641
5.305800 0.107838
5.323250 0.107587
5.340710 0.107950
5.358160 0.108987
5.375610 0.110743
5.393070 0.113293
5.410520 0.116679
5.427970 0.120927
5.445430 0.126076
5.462880 0.132174
5.480330 0.139256
5.497790 0.147360
5.515240 0.156509
5.532690 0.166713
5.550150 0.178010
5.567600 0.190425
5.585050 0.203972
5.602510 0.218665
5.619960 0.234523
5.637410 0.251515
5.654870 0.269611
5.672320 0.288771
5.689770 0.308954
5.707230 0.330116
5.724680 0.352196
5.742130 0.375194
5.759590 0.399032
5.777040 0.423657
5.794490 0.448982
5.811950 0.474908
5.829400 0.501341
5.846850 0.528208
5.864310 0.555418
5.881760 0.582905
5.899210 0.610532
5.916670 0.638159
5.934120 0.665625
5.951570 0.692727
5.969030 0.719290
5.986480 0.745289
6.003930 0.770665
6.021390 0.795321
6.038840 0.819165
6.056290 0.842098
6.073750 0.864012
6.091200 0.884788
6.108650 0.904298
6.126110 0.922375
6.143560 0.938821
6.161010 0.953367
6.178470 0.965822
6.195920 0.976182
6.213370 0.984632
6.230830 0.991250
6.248280 0.996044
6.265730 0.998983
6.283190 1.000000


==> data/polar_cube_mdd_theta0.txt <==
phi		intensity
0.000000 0.571696
0.017453 0.568674
0.034907 0.564400
0.052360 0.559003
0.069813 0.552570
0.087266 0.545162
0.104720 0.536832
0.122173 0.527614
0.139626 0.517515
0.157080 0.506550
0.174533 0.494781
0.191986 0.482314
0.209440 0.469254
0.226893 0.455722
0.244346 0.441834
0.261799 0.427611
0.279253 0.413085
0.296706 0.398289
0.314159 0.383275
0.331613 0.368121
0.349066 0.352933
0.366519 0.337815
0.383972 0.322895
0.401426 0.308237
0.418879 0.293933
0.436332 0.280072
0.453786 0.266723
0.471239 0.253934
0.488692 0.241742
0.506145 0.230159
0.523599 0.219192
0.541052 0.208853
0.558505 0.199153
0.575959 0.190097
0.593412 0.181747
0.610865 0.174049
0.628319 0.166922
0.645772 0.160325
0.663225 0.154212
0.680678 0.148572
0.698132 0.143368
0.715585 0.138591
0.733038 0.134216
0.750492 0.130221
0.767945 0.126590
0.785398 0.123312
0.802851 0.120365
0.820305 0.117729
0.837758 0.115394
0.855211 0.113345
0.872665 0.111564
0.890118 0.110035
0.907571 0.108745
0.925025 0.107676
0.942478 0.106822
0.959931 0.106156
0.977384 0.105665
0.994838 0.105329
1.012290 0.105129
1.029740 0.105052
1.047200 0.105092
1.064650 0.105247
1.082100 0.105508
1.099560 0.105862
1.117010 0.106300
1.134460 0.106810
1.151920 0.107383
1.169370 0.108018
1.186820 0.108696
1.204280 0.109405
1.221730 0.110135
1.239180 0.110872
1.256640 0.111600
1.274090 0.112307
1.291540 0.112977
1.309000 0.113596
1.326450 0.114166
1.343900 0.114681
1.361360 0.115134
1.378810 0.115521
1.396260 0.115831
1.413720 0.116046
1.431170 0.116154
1.448620 0.116146
1.466080 0.116014
1.483530 0.115748
1.500980 0.115342
1.518440 0.114791
1.535890 0.114092
1.553340 0.113247
1.570800 0.112256
1.588250 0.111118
1.605700 0.109832
1.623160 0.108391
1.640610 0.106797
1.658060 0.105052
1.675520 0.103170
1.692970 0.101173
1.710420 0.099078
1.727880 0.096900
1.745330 0.094658
1.762780 0.092366
1.780240 0.090045
1.797690 0.087716
1.815140 0.085403
1.832600 0.083133
1.850050 0.080918
1.867500 0.078789
1.884960 0.076774
1.902410 0.074907
1.919860 0.073218
1.937320 0.071741
1.954770 0.070507
1.972220 0.069551
1.989680 0.068901
2.007130 0.068614
2.024580 0.068721
2.042040 0.069281
2.059490 0.070336
2.076940 0.071926
2.094400 0.074095
2.111850 0.076893
2.129300 0.080360
2.146750 0.084539
2.164210 0.089474
2.181660 0.095215
2.199110 0.101785
2.216570 0.109226
2.234020 0.117593
2.251470 0.126939
2.268930 0.137286
2.286380 0.148670
2.303830 0.161100
2.321290 0.174544
2.338740 0.188980
2.356190 0.204385
2.373650 0.220760
2.391100 0.238124
2.408550 0.256498
2.426010 0.275984
2.443460 0.296520
2.460910 0.317960
2.478370 0.340199
2.495820 0.363153
2.513270 0.386735
2.530730 0.410907
2.548180 0.435602
2.565630 0.460775
2.583090 0.486330
2.600540 0.512162
2.617990 0.538182
2.635450 0.564298
2.652900 0.590414
2.670350 0.616420
2.687810 0.642193
2.705260 0.667613
2.722710 0.692572
2.740170 0.716987
2.757620 0.740798
2.775070 0.763951
2.792530 0.786390
2.809980 0.808026
2.827430 0.828789
2.844890 0.848659
2.862340 0.867633
2.879790 0.885624
2.897250 0.902573
2.914700 0.918394
2.932150 0.933014
2.949610 0.946338
2.967060 0.958253
2.984510 0.968521
3.001970 0.976903
3.019420 0.983801
3.036870 0.989395
3.054330 0.993782
3.071780 0.997013
3.089230 0.999096
3.106690 1.000000
3.124140 0.999679
3.141590 0.998149
3.159050 0.995412
3.176500 0.991439
3.193950 0.986116
3.211410 0.979280
3.228860 0.970964
3.246310 0.961296
3.263770 0.950383
3.281220 0.938330
3.298670 0.925232
3.316130 0.911110
3.333580 0.895879
3.351030 0.879448
3.368490 0.862008
3.385940 0.843729
3.403390 0.824723
3.420850 0.805095
3.438300 0.784878
3.455750 0.764058
3.473210 0.742614
3.490660 0.720589
3.508110 0.698063
3.525570 0.675148
3.543020 0.651943
3.560470 0.628557
3.577920 0.605020
3.595380 0.581339
3.612830 0.557553
3.630280 0.533715
3.647740 0.509896
3.665190 0.486209
3.682640 0.462751
3.700100 0.439649
3.717550 0.416948
3.735000 0.394702
3.752460 0.372970
3.769910 0.351768
3.787360 0.331128
3.804820 0.311098
3.822270 0.291736
3.839720 0.273075
3.857180 0.255155
3.874630 0.238016
3.892080 0.221676
3.909540 0.206181
3.926990 0.191524
3.944440 0.177702
3.961900 0.164708
3.979350 0.152529
3.996800 0.141167
4.014260 0.130602
4.031710 0.120827
4.049160 0.111827
4.066620 0.103583
4.084070 0.096080
4.101520 0.089299
4.118980 0.083213
4.136430 0.077782
4.153880 0.072996
4.171340 0.068835
4.188790 0.065267
4.206240 0.062260
4.223700 0.059785
4.241150 0.057799
4.258600 0.056268
4.276060 0.055161
4.293510 0.054459
4.310960 0.054144
4.328420 0.054173
4.345870 0.054525
4.363320 0.055168
4.380780 0.056085
4.398230 0.057248
4.415680 0.058632
4.433140 0.060209
4.450590 0.061956
4.468040 0.063844
4.485500 0.065856
4.502950 0.067971
4.520400 0.070182
4.537860 0.072471
4.555310 0.074818
4.572760 0.077205
4.590220 0.079612
4.607670 0.082019
4.625120 0.084406
4.642580 0.086760
4.660030 0.089074
4.677480 0.091341
4.694940 0.093554
4.712390 0.095701
4.729840 0.097764
4.747300 0.099728
4.764750 0.101587
4.782200 0.103336
4.799660 0.104976
4.817110 0.106513
4.834560 0.107950
4.852020 0.109274
4.869470 0.110472
4.886920 0.111534
4.904380 0.112454
4.921830 0.113228
4.939280 0.113864
4.956740 0.114366
4.974190 0.114739
4.991640 0.114989
5.009090 0.115121
5.026550 0.115139
5.044000 0.115040
5.061450 0.114846
5.078910 0.114580
5.096360 0.114261
5.113810 0.113908
5.131270 0.113540
5.148720 0.113168
5.166170 0.112797
5.183630 0.112438
5.201080 0.112119
5.218530 0.111877
5.235990 0.111735
5.253440 0.111719
5.270890 0.111860
5.288350 0.112184
5.305800 0.112725
5.323250 0.113503
5.340710 0.114554
5.358160 0.115906
5.375610 0.117586
5.393070 0.119636
5.410520 0.122075
5.427970 0.124908
5.445430 0.128156
5.462880 0.131842
5.480330 0.135983
5.497790 0.140596
5.515240 0.145699
5.532690 0.151280
5.550150 0.157363
5.567600 0.163958
5.585050 0.171071
5.602510 0.178705
5.619960 0.186883
5.637410 0.195598
5.654870 0.204849
5.672320 0.214633
5.689770 0.224949
5.707230 0.235801
5.724680 0.247184
5.742130 0.259146
5.759590 0.271653
5.777040 0.284681
5.794490 0.298183
5.811950 0.312105
5.829400 0.326388
5.846850 0.340973
5.864310 0.355784
5.881760 0.370755
5.899210 0.385791
5.916670 0.400789
5.934120 0.415638
5.951570 0.430194
5.969030 0.444328
5.986480 0.458048
6.003930 0.471321
6.021390 0.484098
6.038840 0.496327
6.056290 0.507953
6.073750 0.518915
6.091200 0.529143
6.108650 0.538569
6.126110 0.547098
6.143560 0.554617
6.161010 0.560962
6.178470 0.566016
6.195920 0.569777
6.213370 0.572370
6.230830 0.573853
6.248280 0.574242
6.265730 0.573533
6.283190 0.571696


==> data/polar_cube_truth_theta0.txt <==
phi		intensity
0.000000 1.000000
0.017453 0.998951
0.034907 0.995747
0.052360 0.990545
0.069813 0.983449
0.087266 0.974531
0.104720 0.963849
0.122173 0.951427
0.139626 0.937241
0.157080 0.921283
0.174533 0.903629
0.191986 0.884448
0.209440 0.863918
0.226893 0.842237
0.244346 0.819594
0.261799 0.796034
0.279253 0.771609
0.296706 0.746371
0.314159 0.720411
0.331613 0.693859
0.349066 0.666890
0.366519 0.639684
0.383972 0.612452
0.401426 0.585271
0.418879 0.558265
0.436332 0.531549
0.453786 0.505218
0.471239 0.479335
0.488692 0.453963
0.506145 0.429130
0.523599 0.404896
0.541052 0.381345
0.558505 0.358578
0.575959 0.336696
0.593412 0.315884
0.610865 0.296134
0.628319 0.277400
0.645772 0.259686
0.663225 0.242991
0.680678 0.227350
0.698132 0.212754
0.715585 0.199208
0.733038 0.186717
0.750492 0.175260
0.767945 0.164822
0.785398 0.155400
0.802851 0.146967
0.820305 0.139484
0.837758 0.132926
0.855211 0.127259
0.872665 0.122442
0.890118 0.118433
0.907571 0.115194
0.925025 0.112676
0.942478 0.110851
0.959931 0.109661
0.977384 0.109057
0.994838 0.108983
1.012290 0.109382
1.029740 0.110195
1.047200 0.111390
1.064650 0.112927
1.082100 0.114763
1.099560 0.116849
1.117010 0.119139
1.134460 0.121588
1.151920 0.124151
1.169370 0.126797
1.186820 0.129482
1.204280 0.132181
1.221730 0.134858
1.239180 0.137478
1.256640 0.140009
1.274090 0.142420
1.291540 0.144679
1.309000 0.146763
1.326450 0.148669
1.343900 0.150382
1.361360 0.151888
1.378810 0.153176
1.396260 0.154236
1.413720 0.155045
1.431170 0.155593
1.448620 0.155875
1.466080 0.155888
1.483530 0.155629
1.500980 0.155097
1.518440 0.154293
1.535890 0.153225
1.553340 0.151907
1.570800 0.150352
1.588250 0.148568
1.605700 0.146566
1.623160 0.144349
1.640610 0.141922
1.658060 0.139301
1.675520 0.136512
1.692970 0.133589
1.710420 0.130562
1.727880 0.127461
1.745330 0.124315
1.762780 0.121148
1.780240 0.117991
1.797690 0.114879
1.815140 0.111846
1.832600 0.108931
1.850050 0.106162
1.867500 0.103577
1.884960 0.101212
1.902410 0.099106
1.919860 0.097299
1.937320 0.095829
1.954770 0.094734
1.972220 0.094046
1.989680 0.093791
2.007130 0.094012
2.024580 0.094732
2.042040 0.095992
2.059490 0.097823
2.076940 0.100261
2.094400 0.103322
2.111850 0.107015
2.129300 0.111352
2.146750 0.116345
2.164210 0.122003
2.181660 0.128343
2.199110 0.135359
2.216570 0.143062
2.234020 0.151463
2.251470 0.160579
2.268930 0.170402
2.286380 0.180935
2.303830 0.192162
2.321290 0.204024
2.338740 0.216477
2.356190 0.229483
2.373650 0.243035
2.391100 0.257149
2.408550 0.271847
2.426010 0.287231
2.443460 0.303255
2.460910 0.319808
2.478370 0.336820
2.495820 0.354237
2.513270 0.372016
2.530730 0.390161
2.548180 0.408657
2.565630 0.427503
2.583090 0.446666
2.600540 0.466097
2.617990 0.485765
2.635450 0.505642
2.652900 0.525694
2.670350 0.545854
2.687810 0.566051
2.705260 0.586216
2.722710 0.606285
2.740170 0.626213
2.757620 0.645967
2.775070 0.665519
2.792530 0.684822
2.809980 0.703798
2.827430 0.722374
2.844890 0.740525
2.862340 0.758237
2.879790 0.775415
2.897250 0.791981
2.914700 0.807835
2.932150 0.822879
2.949610 0.837001
2.967060 0.850065
2.984510 0.861820
3.001970 0.872011
3.019420 0.880962
3.036870 0.888793
3.054330 0.895550
3.071780 0.901241
3.089230 0.905833
3.106690 0.909275
3.124140 0.911497
3.141590 0.912499
3.159050 0.912278
3.176500 0.910801
3.193950 0.907947
3.211410 0.903554
3.228860 0.897648
3.246310 0.890371
3.263770 0.881824
3.281220 0.872115
3.298670 0.861340
3.316130 0.849535
3.333580 0.836631
3.351030 0.822563
3.368490 0.807530
3.385940 0.791709
3.403390 0.775222
3.420850 0.758180
3.438300 0.740631
3.455750 0.722577
3.473210 0.704017
3.490660 0.684997
3.508110 0.665597
3.525570 0.645917
3.543020 0.626053
3.560470 0.606116
3.577920 0.586121
3.595380 0.566054
3.612830 0.545940
3.630280 0.525811
3.647740 0.505717
3.665190 0.485743
3.682640 0.465964
3.700100 0.446472
3.717550 0.427285
3.735000 0.408429
3.752460 0.389940
3.769910 0.371814
3.787360 0.354064
3.804820 0.336723
3.822270 0.319825
3.839720 0.303394
3.857180 0.287464
3.874630 0.272075
3.892080 0.257241
3.909540 0.243013
3.926990 0.229392
3.944440 0.216386
3.961900 0.204003
3.979350 0.192248
3.996800 0.181141
4.014260 0.170682
4.031710 0.160885
4.049160 0.151758
4.066620 0.143308
4.084070 0.135541
4.101520 0.128465
4.118980 0.122079
4.136430 0.116371
4.153880 0.111345
4.171340 0.106997
4.188790 0.103312
4.206240 0.100272
4.223700 0.097854
4.241150 0.096026
4.258600 0.094757
4.276060 0.094020
4.293510 0.093791
4.310960 0.094046
4.328420 0.094743
4.345870 0.095856
4.363320 0.097338
4.380780 0.099164
4.398230 0.101292
4.415680 0.103684
4.433140 0.106293
4.450590 0.109083
4.468040 0.112007
4.485500 0.115031
4.502950 0.118126
4.520400 0.121270
4.537860 0.124432
4.555310 0.127580
4.572760 0.130682
4.590220 0.133702
4.607670 0.136603
4.625120 0.139357
4.642580 0.141945
4.660030 0.144353
4.677480 0.146569
4.694940 0.148585
4.712390 0.150382
4.729840 0.151936
4.747300 0.153232
4.764750 0.154262
4.782200 0.155027
4.799660 0.155530
4.817110 0.155785
4.834560 0.155799
4.852020 0.155564
4.869470 0.155074
4.886920 0.154323
4.904380 0.153310
4.921830 0.152042
4.939280 0.150537
4.956740 0.148812
4.974190 0.146887
4.991640 0.144781
5.009090 0.142516
5.026550 0.140111
5.044000 0.137574
5.061450 0.134941
5.078910 0.132259
5.096360 0.129563
5.113810 0.126892
5.131270 0.124280
5.148720 0.121758
5.166170 0.119343
5.183630 0.117064
5.201080 0.114971
5.218530 0.113122
5.235990 0.111561
5.253440 0.110334
5.270890 0.109489
5.288350 0.109072
5.305800 0.109139
5.323250 0.109731
5.340710 0.110905
5.358160 0.112715
5.375610 0.115203
5.393070 0.118437
5.410520 0.122455
5.427970 0.127282
5.445430 0.132950
5.462880 0.139507
5.480330 0.146982
5.497790 0.155413
5.515240 0.164821
5.532690 0.175215
5.550150 0.186631
5.567600 0.199099
5.585050 0.212632
5.602510 0.227247
5.619960 0.242965
5.637410 0.259761
5.654870 0.277607
5.672320 0.296470
5.689770 0.316310
5.707230 0.337092
5.724680 0.358759
5.742130 0.381321
5.759590 0.404704
5.777040 0.428861
5.794490 0.453714
5.811950 0.479170
5.829400 0.505143
5.846850 0.531563
5.864310 0.558349
5.881760 0.585436
5.899210 0.612693
5.916670 0.639979
5.934120 0.667135
5.951570 0.693961
5.969030 0.720283
5.986480 0.746075
6.003930 0.771276
6.021390 0.795788
6.038840 0.819520
6.056290 0.842368
6.073750 0.864225
6.091200 0.884966
6.108650 0.904459
6.126110 0.922531
6.143560 0.938978
6.161010 0.953524
6.178470 0.965967
6.195920 0.976308
6.213370 0.984735
6.230830 0.991329
6.248280 0.996099
6.265730 0.999012
6.283190 1.000000


==> data/polar_sphere_impulsive_theta0.txt <==
phi		intensity
0.000000 1.000000
0.017453 0.998359
0.034907 0.993051
0.052360 0.984471
0.069813 0.972853
0.087266 0.958338
0.104720 0.941048
0.122173 0.921113
0.139626 0.898632
0.157080 0.873745
0.174533 0.846691
0.191986 0.817834
0.209440 0.787525
0.226893 0.756126
0.244346 0.723953
0.261799 0.691214
0.279253 0.658145
0.296706 0.624955
0.314159 0.591868
0.331613 0.559125
0.349066 0.526986
0.366519 0.495723
0.383972 0.465602
0.401426 0.436694
0.418879 0.409130
0.436332 0.383035
0.453786 0.358492
0.471239 0.335536
0.488692 0.314206
0.506145 0.294455
0.523599 0.276258
0.541052 0.259598
0.558505 0.244461
0.575959 0.230815
0.593412 0.218745
0.610865 0.208120
0.628319 0.198776
0.645772 0.190614
0.663225 0.183518
0.680678 0.177431
0.698132 0.172229
0.715585 0.167851
0.733038 0.164197
0.750492 0.161172
0.767945 0.158707
0.785398 0.156737
0.802851 0.155171
0.820305 0.153938
0.837758 0.152995
0.855211 0.152302
0.872665 0.151807
0.890118 0.151471
0.907571 0.151264
0.925025 0.151145
0.942478 0.151097
0.959931 0.151093
0.977384 0.151122
0.994838 0.151173
1.012290 0.151226
1.029740 0.151272
1.047200 0.151315
1.064650 0.151360
1.082100 0.151410
1.099560 0.151465
1.117010 0.151526
1.134460 0.151593
1.151920 0.151670
1.169370 0.151762
1.186820 0.151871
1.204280 0.152000
1.221730 0.152151
1.239180 0.152323
1.256640 0.152511
1.274090 0.152709
1.291540 0.152909
1.309000 0.153111
1.326450 0.153323
1.343900 0.153552
1.361360 0.153802
1.378810 0.154072
1.396260 0.154356
1.413720 0.154647
1.431170 0.154940
1.448620 0.155231
1.466080 0.155522
1.483530 0.155811
1.500980 0.156094
1.518440 0.156369
1.535890 0.156641
1.553340 0.156913
1.570800 0.157190
1.588250 0.157471
1.605700 0.157750
1.623160 0.158015
1.640610 0.158251
1.658060 0.158459
1.675520 0.158645
1.692970 0.158821
1.710420 0.158998
1.727880 0.159188
1.745330 0.159388
1.762780 0.159593
1.780240 0.159802
1.797690 0.160014
1.815140 0.160232
1.832600 0.160455
1.850050 0.160685
1.867500 0.160920
1.884960 0.161154
1.902410 0.161383
1.919860 0.161609
1.937320 0.161840
1.954770 0.162078
1.972220 0.162322
1.989680 0.162569
2.007130 0.162821
2.024580 0.163084
2.042040 0.163363
2.059490 0.163662
2.076940 0.163989
2.094400 0.164338
2.111850 0.164702
2.129300 0.165076
2.146750 0.165455
2.164210 0.165835
2.181660 0.166220
2.199110 0.166612
2.216570 0.167017
2.234020 0.167440
2.251470 0.167889
2.268930 0.168370
2.286380 0.168888
2.303830 0.169437
2.321290 0.169992
2.338740 0.170528
2.356190 0.171035
2.373650 0.171514
2.391100 0.171984
2.408550 0.172473
2.426010 0.173037
2.443460 0.173664
2.460910 0.174312
2.478370 0.174957
2.495820 0.175586
2.513270 0.176192
2.530730 0.176785
2.548180 0.177376
2.565630 0.177976
2.583090 0.178584
2.600540 0.179195
2.617990 0.179808
2.635450 0.180426
2.652900 0.181052
2.670350 0.181677
2.687810 0.182293
2.705260 0.182896
2.722710 0.183483
2.740170 0.184054
2.757620 0.184615
2.775070 0.185174
2.792530 0.185730
2.809980 0.186276
2.827430 0.186810
2.844890 0.187339
2.862340 0.187869
2.879790 0.188398
2.897250 0.188918
2.914700 0.189421
2.932150 0.189901
2.949610 0.190347
2.967060 0.190747
2.984510 0.191072
3.001970 0.191294
3.019420 0.191464
3.036870 0.191608
3.054330 0.191737
3.071780 0.191861
3.089230 0.191977
3.106690 0.192083
3.124140 0.192171
3.141590 0.192239
3.159050 0.192287
3.176500 0.192308
3.193950 0.192284
3.211410 0.192191
3.228860 0.192032
3.246310 0.191817
3.263770 0.191559
3.281220 0.191268
3.298670 0.190953
3.316130 0.190612
3.333580 0.190227
3.351030 0.189784
3.368490 0.189303
3.385940 0.188802
3.403390 0.188293
3.420850 0.187786
3.438300 0.187279
3.455750 0.186763
3.473210 0.186226
3.490660 0.185667
3.508110 0.185090
3.525570 0.184504
3.543020 0.183917
3.560470 0.183344
3.577920 0.182775
3.595380 0.182195
3.612830 0.181597
3.630280 0.180977
3.647740 0.180338
3.665190 0.179689
3.682640 0.179044
3.700100 0.178414
3.717550 0.177800
3.735000 0.177197
3.752460 0.176601
3.769910 0.176006
3.787360 0.175409
3.804820 0.174812
3.822270 0.174215
3.839720 0.173621
3.857180 0.173036
3.874630 0.172463
3.892080 0.171907
3.909540 0.171375
3.926990 0.170865
3.944440 0.170370
3.961900 0.169887
3.979350 0.169414
3.996800 0.168950
4.014260 0.168493
4.031710 0.168040
4.049160 0.167591
4.066620 0.167144
4.084070 0.166700
4.101520 0.166258
4.118980 0.165816
4.136430 0.165373
4.153880 0.164947
4.171340 0.164550
4.188790 0.164186
4.206240 0.163853
4.223700 0.163542
4.241150 0.163236
4.258600 0.162916
4.276060 0.162581
4.293510 0.162247
4.310960 0.161922
4.328420 0.161611
4.345870 0.161315
4.363320 0.161034
4.380780 0.160770
4.398230 0.160519
4.415680 0.160277
4.433140 0.160035
4.450590 0.159789
4.468040 0.159531
4.485500 0.159259
4.502950 0.158988
4.520400 0.158730
4.537860 0.158491
4.555310 0.158275
4.572760 0.158076
4.590220 0.157878
4.607670 0.157663
4.625120 0.157424
4.642580 0.157165
4.660030 0.156894
4.677480 0.156626
4.694940 0.156373
4.712390 0.156129
4.729840 0.155879
4.747300 0.155615
4.764750 0.155339
4.782200 0.155056
4.799660 0.154781
4.817110 0.154529
4.834560 0.154315
4.852020 0.154127
4.869470 0.153953
4.886920 0.153786
4.904380 0.153616
4.921830 0.153443
4.939280 0.153271
4.956740 0.153110
4.974190 0.152963
4.991640 0.152831
5.009090 0.152712
5.026550 0.152602
5.044000 0.152491
5.061450 0.152386
5.078910 0.152298
5.096360 0.152233
5.113810 0.152194
5.131270 0.152177
5.148720 0.152169
5.166170 0.152154
5.183630 0.152116
5.201080 0.152059
5.218530 0.151994
5.235990 0.151920
5.253440 0.151835
5.270890 0.151742
5.288350 0.151646
5.305800 0.151559
5.323250 0.151488
5.340710 0.151453
5.358160 0.151476
5.375610 0.151569
5.393070 0.151758
5.410520 0.152073
5.427970 0.152545
5.445430 0.153211
5.462880 0.154118
5.480330 0.155315
5.497790 0.156861
5.515240 0.158824
5.532690 0.161234
5.550150 0.164197
5.567600 0.167812
5.585050 0.172172
5.602510 0.177361
5.619960 0.183496
5.637410 0.190658
5.654870 0.198920
5.672320 0.208367
5.689770 0.219075
5.707230 0.231125
5.724680 0.244573
5.742130 0.259596
5.759590 0.276178
5.777040 0.294352
5.794490 0.314133
5.811950 0.335526
5.829400 0.358531
5.846850 0.383146
5.864310 0.409302
5.881760 0.436950
5.899210 0.465952
5.916670 0.496147
5.934120 0.527344
5.951570 0.559322
5.969030 0.591878
5.986480 0.624837
6.003930 0.658006
6.021390 0.691155
6.038840 0.724051
6.056290 0.756431
6.073750 0.788036
6.091200 0.818551
6.108650 0.847699
6.126110 0.875169
6.143560 0.900592
6.161010 0.923467
6.178470 0.943419
6.195920 0.960292
6.213370 0.974237
6.230830 0.985253
6.248280 0.993276
6.265730 0.998231
6.283190 1.000000


==> data/polar_sphere_mdd_theta0.txt <==
phi		intensity
0.000000 0.999986
0.017453 0.996283
0.034907 0.988597
0.052360 0.977424
0.069813 0.963063
0.087266 0.945699
0.104720 0.925496
0.122173 0.902629
0.139626 0.877245
0.157080 0.849530
0.174533 0.819777
0.191986 0.788411
0.209440 0.755837
0.226893 0.722476
0.244346 0.688707
0.261799 0.654753
0.279253 0.620852
0.296706 0.587223
0.314159 0.554099
0.331613 0.521721
0.349066 0.490350
0.366519 0.460270
0.383972 0.431733
0.401426 0.404780
0.418879 0.379504
0.436332 0.356005
0.453786 0.334344
0.471239 0.314524
0.488692 0.296533
0.506145 0.280269
0.523599 0.265643
0.541052 0.252572
0.558505 0.240975
0.575959 0.230749
0.593412 0.221918
0.610865 0.214289
0.628319 0.207638
0.645772 0.201816
0.663225 0.196664
0.680678 0.192103
0.698132 0.188003
0.715585 0.184308
0.733038 0.180935
0.750492 0.177827
0.767945 0.174957
0.785398 0.172299
0.802851 0.169798
0.820305 0.167426
0.837758 0.165178
0.855211 0.163055
0.872665 0.161042
0.890118 0.159131
0.907571 0.157321
0.925025 0.155601
0.942478 0.153970
0.959931 0.152427
0.977384 0.150981
0.994838 0.149641
1.012290 0.148412
1.029740 0.147306
1.047200 0.146345
1.064650 0.145557
1.082100 0.144954
1.099560 0.144538
1.117010 0.144300
1.134460 0.144228
1.151920 0.144316
1.169370 0.144553
1.186820 0.144887
1.204280 0.145278
1.221730 0.145688
1.239180 0.146080
1.256640 0.146420
1.274090 0.146678
1.291540 0.146821
1.309000 0.146843
1.326450 0.146761
1.343900 0.146594
1.361360 0.146354
1.378810 0.146055
1.396260 0.145696
1.413720 0.145275
1.431170 0.144792
1.448620 0.144250
1.466080 0.143652
1.483530 0.142999
1.500980 0.142286
1.518440 0.141511
1.535890 0.140685
1.553340 0.139817
1.570800 0.138913
1.588250 0.137977
1.605700 0.137010
1.623160 0.136009
1.640610 0.134965
1.658060 0.133893
1.675520 0.132812
1.692970 0.131747
1.710420 0.130719
1.727880 0.129750
1.745330 0.128849
1.762780 0.128025
1.780240 0.127290
1.797690 0.126654
1.815140 0.126128
1.832600 0.125721
1.850050 0.125441
1.867500 0.125294
1.884960 0.125278
1.902410 0.125392
1.919860 0.125638
1.937320 0.126021
1.954770 0.126539
1.972220 0.127190
1.989680 0.127964
2.007130 0.128858
2.024580 0.129872
2.042040 0.131006
2.059490 0.132256
2.076940 0.133621
2.094400 0.135092
2.111850 0.136654
2.129300 0.138295
2.146750 0.139998
2.164210 0.141752
2.181660 0.143545
2.199110 0.145365
2.216570 0.147207
2.234020 0.149061
2.251470 0.150916
2.268930 0.152763
2.286380 0.154590
2.303830 0.156370
2.321290 0.158056
2.338740 0.159606
2.356190 0.160994
2.373650 0.162213
2.391100 0.163273
2.408550 0.164205
2.426010 0.165064
2.443460 0.165833
2.460910 0.166455
2.478370 0.166902
2.495820 0.167152
2.513270 0.167200
2.530730 0.167057
2.548180 0.166750
2.565630 0.166295
2.583090 0.165700
2.600540 0.164974
2.617990 0.164124
2.635450 0.163169
2.652900 0.162124
2.670350 0.160990
2.687810 0.159775
2.705260 0.158489
2.722710 0.157145
2.740170 0.155758
2.757620 0.154351
2.775070 0.152949
2.792530 0.151561
2.809980 0.150188
2.827430 0.148840
2.844890 0.147535
2.862340 0.146288
2.879790 0.145106
2.897250 0.143982
2.914700 0.142917
2.932150 0.141907
2.949610 0.140948
2.967060 0.140033
2.984510 0.139138
3.001970 0.138242
3.019420 0.137390
3.036870 0.136604
3.054330 0.135899
3.071780 0.135283
3.089230 0.134755
3.106690 0.134315
3.124140 0.133954
3.141590 0.133679
3.159050 0.133491
3.176500 0.133388
3.193950 0.133359
3.211410 0.133385
3.228860 0.133471
3.246310 0.133631
3.263770 0.133877
3.281220 0.134219
3.298670 0.134666
3.316130 0.135215
3.333580 0.135853
3.351030 0.136568
3.368490 0.137371
3.385940 0.138266
3.403390 0.139258
3.420850 0.140348
3.438300 0.141526
3.455750 0.142772
3.473210 0.144063
3.490660 0.145378
3.508110 0.146708
3.525570 0.148039
3.543020 0.149362
3.560470 0.150680
3.577920 0.151966
3.595380 0.153179
3.612830 0.154294
3.630280 0.155287
3.647740 0.156147
3.665190 0.156869
3.682640 0.157460
3.700100 0.157917
3.717550 0.158234
3.735000 0.158399
3.752460 0.158400
3.769910 0.158228
3.787360 0.157882
3.804820 0.157367
3.822270 0.156693
3.839720 0.155869
3.857180 0.154912
3.874630 0.153838
3.892080 0.152665
3.909540 0.151411
3.926990 0.150086
3.944440 0.148703
3.961900 0.147276
3.979350 0.145821
3.996800 0.144353
4.014260 0.142886
4.031710 0.141436
4.049160 0.140012
4.066620 0.138628
4.084070 0.137301
4.101520 0.136041
4.118980 0.134860
4.136430 0.133768
4.153880 0.132785
4.171340 0.131924
4.188790 0.131196
4.206240 0.130601
4.223700 0.130131
4.241150 0.129776
4.258600 0.129516
4.276060 0.129347
4.293510 0.129280
4.310960 0.129319
4.328420 0.129465
4.345870 0.129714
4.363320 0.130057
4.380780 0.130491
4.398230 0.131006
4.415680 0.131593
4.433140 0.132236
4.450590 0.132924
4.468040 0.133645
4.485500 0.134389
4.502950 0.135162
4.520400 0.135967
4.537860 0.136804
4.555310 0.137668
4.572760 0.138546
4.590220 0.139418
4.607670 0.140262
4.625120 0.141067
4.642580 0.141829
4.660030 0.142551
4.677480 0.143241
4.694940 0.143903
4.712390 0.144526
4.729840 0.145093
4.747300 0.145594
4.764750 0.146025
4.782200 0.146392
4.799660 0.146704
4.817110 0.146976
4.834560 0.147224
4.852020 0.147435
4.869470 0.147597
4.886920 0.147701
4.904380 0.147740
4.921830 0.147715
4.939280 0.147636
4.956740 0.147513
4.974190 0.147359
4.991640 0.147179
5.009090 0.146976
5.026550 0.146753
5.044000 0.146502
5.061450 0.146239
5.078910 0.145990
5.096360 0.145769
5.113810 0.145589
5.131270 0.145455
5.148720 0.145367
5.166170 0.145310
5.183630 0.145282
5.201080 0.145297
5.218530 0.145377
5.235990 0.145530
5.253440 0.145765
5.270890 0.146093
5.288350 0.146521
5.305800 0.147068
5.323250 0.147742
5.340710 0.148562
5.358160 0.149549
5.375610 0.150712
5.393070 0.152072
5.410520 0.153648
5.427970 0.155458
5.445430 0.157524
5.462880 0.159878
5.480330 0.162547
5.497790 0.165569
5.515240 0.168986
5.532690 0.172801
5.550150 0.177083
5.567600 0.181897
5.585050 0.187302
5.602510 0.193341
5.619960 0.200103
5.637410 0.207657
5.654870 0.216070
5.672320 0.225421
5.689770 0.235797
5.707230 0.247298
5.724680 0.260014
5.742130 0.274171
5.759590 0.289785
5.777040 0.306926
5.794490 0.325649
5.811950 0.345992
5.829400 0.367991
5.846850 0.391677
5.864310 0.417001
5.881760 0.443928
5.899210 0.472326
5.916670 0.502038
5.934120 0.532871
5.951570 0.564605
5.969030 0.597039
5.986480 0.629987
6.003930 0.663246
6.021390 0.696575
6.038840 0.729731
6.056290 0.762426
6.073750 0.794376
6.091200 0.825237
6.108650 0.854697
6.126110 0.882405
6.143560 0.907949
6.161010 0.930765
6.178470 0.950417
6.195920 0.966731
6.213370 0.979874
6.230830 0.989845
6.248280 0.996578
6.265730 1.000000
6.283190 0.999986


==> data/polar_sphere_truth_theta0.txt <==
phi		intensity
0.000000 1.000000
0.017453 0.998386
0.034907 0.993140
0.052360 0.984659
0.069813 0.973184
0.087266 0.958856
0.104720 0.941801
0.122173 0.922148
0.139626 0.899995
0.157080 0.875479
0.174533 0.848840
0.191986 0.820444
0.209440 0.790645
0.226893 0.759809
0.244346 0.728261
0.261799 0.696202
0.279253 0.663857
0.296706 0.631430
0.314159 0.599136
0.331613 0.567212
0.349066 0.535912
0.366519 0.505508
0.383972 0.476259
0.401426 0.448227
0.418879 0.421532
0.436332 0.396289
0.453786 0.372573
0.471239 0.350411
0.488692 0.329829
0.506145 0.310772
0.523599 0.293204
0.541052 0.277103
0.558505 0.262447
0.575959 0.249203
0.593412 0.237453
0.610865 0.227061
0.628319 0.217857
0.645772 0.209740
0.663225 0.202590
0.680678 0.196351
0.698132 0.190896
0.715585 0.186166
0.733038 0.182062
0.750492 0.178495
0.767945 0.175399
0.785398 0.172713
0.802851 0.170352
0.820305 0.168250
0.837758 0.166370
0.855211 0.164681
0.872665 0.163136
0.890118 0.161706
0.907571 0.160366
0.925025 0.159084
0.942478 0.157847
0.959931 0.156637
0.977384 0.155448
0.994838 0.154275
1.012290 0.153106
1.029740 0.151938
1.047200 0.150777
1.064650 0.149635
1.082100 0.148519
1.099560 0.147432
1.117010 0.146379
1.134460 0.145365
1.151920 0.144395
1.169370 0.143478
1.186820 0.142618
1.204280 0.141821
1.221730 0.141092
1.239180 0.140430
1.256640 0.139834
1.274090 0.139297
1.291540 0.138812
1.309000 0.138382
1.326450 0.138012
1.343900 0.137710
1.361360 0.137479
1.378810 0.137320
1.396260 0.137223
1.413720 0.137183
1.431170 0.137192
1.448620 0.137249
1.466080 0.137352
1.483530 0.137499
1.500980 0.137684
1.518440 0.137906
1.535890 0.138167
1.553340 0.138468
1.570800 0.138811
1.588250 0.139194
1.605700 0.139608
1.623160 0.140039
1.640610 0.140471
1.658060 0.140901
1.675520 0.141335
1.692970 0.141782
1.710420 0.142249
1.727880 0.142748
1.745330 0.143273
1.762780 0.143817
1.780240 0.144377
1.797690 0.144953
1.815140 0.145543
1.832600 0.146147
1.850050 0.146763
1.867500 0.147391
1.884960 0.148021
1.902410 0.148650
1.919860 0.149278
1.937320 0.149912
1.954770 0.150553
1.972220 0.151198
1.989680 0.151845
2.007130 0.152492
2.024580 0.153144
2.042040 0.153806
2.059490 0.154481
2.076940 0.155174
2.094400 0.155880
2.111850 0.156590
2.129300 0.157299
2.146750 0.158000
2.164210 0.158691
2.181660 0.159373
2.199110 0.160050
2.216570 0.160726
2.234020 0.161407
2.251470 0.162101
2.268930 0.162813
2.286380 0.163550
2.303830 0.164305
2.321290 0.165050
2.338740 0.165759
2.356190 0.166421
2.373650 0.167039
2.391100 0.167630
2.408550 0.168227
2.426010 0.168888
2.443460 0.169600
2.460910 0.170318
2.478370 0.171020
2.495820 0.171690
2.513270 0.172324
2.530730 0.172929
2.548180 0.173521
2.565630 0.174110
2.583090 0.174695
2.600540 0.175274
2.617990 0.175846
2.635450 0.176414
2.652900 0.176982
2.670350 0.177542
2.687810 0.178086
2.705260 0.178611
2.722710 0.179114
2.740170 0.179598
2.757620 0.180068
2.775070 0.180534
2.792530 0.180996
2.809980 0.181447
2.827430 0.181887
2.844890 0.182322
2.862340 0.182762
2.879790 0.183203
2.897250 0.183638
2.914700 0.184060
2.932150 0.184462
2.949610 0.184834
2.967060 0.185165
2.984510 0.185424
3.001970 0.185583
3.019420 0.185696
3.036870 0.185789
3.054330 0.185876
3.071780 0.185965
3.089230 0.186057
3.106690 0.186146
3.124140 0.186226
3.141590 0.186297
3.159050 0.186355
3.176500 0.186394
3.193950 0.186396
3.211410 0.186336
3.228860 0.186215
3.246310 0.186045
3.263770 0.185838
3.281220 0.185605
3.298670 0.185354
3.316130 0.185082
3.333580 0.184772
3.351030 0.184407
3.368490 0.184008
3.385940 0.183592
3.403390 0.183172
3.420850 0.182758
3.438300 0.182347
3.455750 0.181928
3.473210 0.181488
3.490660 0.181026
3.508110 0.180544
3.525570 0.180051
3.543020 0.179556
3.560470 0.179072
3.577920 0.178589
3.595380 0.178091
3.612830 0.177567
3.630280 0.177014
3.647740 0.176433
3.665190 0.175833
3.682640 0.175229
3.700100 0.174631
3.717550 0.174039
3.735000 0.173447
3.752460 0.172851
3.769910 0.172243
3.787360 0.171620
3.804820 0.170983
3.822270 0.170332
3.839720 0.169669
3.857180 0.169001
3.874630 0.168330
3.892080 0.167662
3.909540 0.167004
3.926990 0.166352
3.944440 0.165701
3.961900 0.165047
3.979350 0.164388
3.996800 0.163723
4.014260 0.163051
4.031710 0.162368
4.049160 0.161674
4.066620 0.160969
4.084070 0.160254
4.101520 0.159529
4.118980 0.158790
4.136430 0.158039
4.153880 0.157296
4.171340 0.156572
4.188790 0.155874
4.206240 0.155199
4.223700 0.154539
4.241150 0.153878
4.258600 0.153195
4.276060 0.152493
4.293510 0.151786
4.310960 0.151086
4.328420 0.150398
4.345870 0.149723
4.363320 0.149063
4.380780 0.148421
4.398230 0.147795
4.415680 0.147179
4.433140 0.146569
4.450590 0.145958
4.468040 0.145343
4.485500 0.144721
4.502950 0.144108
4.520400 0.143519
4.537860 0.142961
4.555310 0.142439
4.572760 0.141949
4.590220 0.141476
4.607670 0.141004
4.625120 0.140528
4.642580 0.140054
4.660030 0.139591
4.677480 0.139156
4.694940 0.138763
4.712390 0.138408
4.729840 0.138077
4.747300 0.137765
4.764750 0.137475
4.782200 0.137216
4.799660 0.137002
4.817110 0.136851
4.834560 0.136779
4.852020 0.136777
4.869470 0.136834
4.886920 0.136943
4.904380 0.137098
4.921830 0.137299
4.939280 0.137552
4.956740 0.137866
4.974190 0.138245
4.991640 0.138692
5.009090 0.139205
5.026550 0.139778
5.044000 0.140403
5.061450 0.141085
5.078910 0.141835
5.096360 0.142659
5.113810 0.143557
5.131270 0.144522
5.148720 0.145541
5.166170 0.146592
5.183630 0.147659
5.201080 0.148741
5.218530 0.149843
5.235990 0.150961
5.253440 0.152089
5.270890 0.153223
5.288350 0.154362
5.305800 0.155514
5.323250 0.156679
5.340710 0.157870
5.358160 0.159103
5.375610 0.160383
5.393070 0.161728
5.410520 0.163160
5.427970 0.164705
5.445430 0.166390
5.462880 0.168256
5.480330 0.170344
5.497790 0.172707
5.515240 0.175406
5.532690 0.178466
5.550150 0.181988
5.567600 0.186068
5.585050 0.190797
5.602510 0.196255
5.619960 0.202557
5.637410 0.209785
5.654870 0.218015
5.672320 0.227328
5.689770 0.237807
5.707230 0.249533
5.724680 0.262567
5.742130 0.277093
5.759590 0.293098
5.777040 0.310627
5.794490 0.329702
5.811950 0.350336
5.829400 0.372537
5.846850 0.396313
5.864310 0.421607
5.881760 0.448376
5.899210 0.476492
5.916670 0.505802
5.934120 0.536121
5.951570 0.567238
5.969030 0.598959
5.986480 0.631114
6.003930 0.663516
6.021390 0.695942
6.038840 0.728166
6.056290 0.759931
6.073750 0.790978
6.091200 0.820998
6.108650 0.849711
6.126110 0.876798
6.143560 0.901885
6.161010 0.924463
6.178470 0.944148
6.195920 0.960790
6.213370 0.974544
6.230830 0.985415
6.248280 0.993340
6.265730 0.998242
6.283190 1.000000

